Confirmation and Keplerian motion of the gap-carving protoplanet HD 169142 b

We present the re-detection of a compact source in the face-on protoplanetary disc surrounding HD 169142, using VLT/SPHERE data in YJH bands. The source is found at a separation of 0.''319 ($\sim$37 au) from the star. Three lines of evidence argue in favour of the signal tracing a protoplanet: (i) it is found in the annular gap separating the two bright rings of the disc, as predicted by theory; (ii) it is moving at the expected Keplerian velocity for an object at $\sim$37 au in the 2015, 2017 and 2019 datasets; (iii) we also detect a spiral-shaped signal whose morphology is consistent with the expected outer spiral wake triggered by a planet in the gap, based on dedicated hydrodynamical simulations of the system. The YJH colours we extracted for the object are consistent with tracing scattered starlight, suggesting that the protoplanet is enshrouded in a significant amount of dust, as expected for a circumplanetary disc or envelope surrounding a gap-clearing Jovian-mass protoplanet.

==> comments.txt <==
General comment
I would try to state more clearly the new aspects of this work which are a little bit hard to find in the text. For example, at the very end of the introduction you can summarise each Section, specifying which are the brand-new results from this paper and what is instead a confirmation of previous works (like re-detecting features in data-sets already published, etc). I would also add some comments about this in Section 2 and in the Conclusions.
DONE: tagged new data set in Table 1 and in text


OTHER MINOR COMMENTS

Introduction:

Third sentence of left column, "The observed disc morphology...".
It is not clear from this sentence the morphology of the disk.
DONE: re-worded sentence

Last sentence of left column, "Although not discussed...".
As far as I understand, these results are not presented in the Pohl+17 paper. Did you reduce those data again? Where did you get this result?
DONE: amended our work to the sentence

Second sentence of right column "...Ligi et al. (2018) suggested that the L' protoplanet candidates...".
Do you mean that the planet was detected for the first time in L’ band? The way it is stated looks like SPHERE/IFS detected the planet in L’ which is not a filter provided by the instrument
DONE: clarified year


Section 4:

Page 4, paragraph starting with "To show that our observations...".
Mention Figure 4 somewhere
DONE: mentioned figure 4

Other Changes:
- minor text adjustments after re-reading by co-authors
- figure 3 small update after fixing an issue in computing the predicted contrast in the theoretical curves. Since 1 and 5Mjup predictions are almost identical, we kept just one.
